Unsupervised Learning for Gain-Phase Impairment Calibration in ISAC Systems

Gain-phase impairments (GPIs) affect both communication and sensing in 6G integrated sensing and communication (ISAC). We study the effect of GPIs in a single-input, multiple-output orthogonal frequency-division multiplexing ISAC system and develop a model-based unsupervised learning approach to simultaneously (i) estimate the gain-phase errors and (ii) localize sensing targets. The proposed method is based on the optimal maximum a-posteriori ratio test for a single target. Results show that the proposed approach can effectively estimate the gain-phase errors and yield similar position estimation performance as the case when the impairments are fully known.

==> figures/data_roc/baseline_gp_pfa_pos_rmse.txt <==
0.9999433851242066 9.724647774483586
0.9981160873174667 9.721960947165089
0.9715536040067673 9.678930547765177
0.8171333569288254 9.367287358888339
0.47896648436784744 8.308518216426906
0.1754721251130104 6.281841232790496
0.041205438934266564 3.84325177569067
0.006386035378091038 1.9099348986101237
0.0006371797621250153 0.830891588570292
3.886488784701214e-05 0.4186293762755121


==> figures/data_roc/baseline_gp_roc.txt <==
0.9999433851242066 1.3526082038861631e-05
0.9981160873174667 0.0005131596326828358
0.9715536040067673 0.009078947901725809
0.8171333569288254 0.0694333499670029
0.47896648436784744 0.23682519376277922
0.1754721251130104 0.4438832437992096
0.041205438934266564 0.5977622544765473
0.006386035378091038 0.699486255645752
0.0006371797621250153 0.7763608069717884
3.886488784701214e-05 0.8402169974520802


==> figures/data_roc/baseline_ideal_pfa_pos_rmse.txt <==
0.9998995620012283 5.795488783437738
0.9972310137748718 5.792123477768224
0.964567078948021 5.742785555258467
0.798204293847084 5.430018038781203
0.4620032441616058 4.5113277656276916
0.16915831536054612 3.081034797132707
0.039948998112231494 1.7057897862347202
0.0062064989749342206 0.7868693581667461
0.0006161076892749407 0.35203175200990794
3.746434756976669e-05 0.22588487131543888


==> figures/data_roc/baseline_ideal_roc.txt <==
0.9998995620012283 7.985830307033481e-06
0.9972310137748718 0.00024299323558807373
0.964567078948021 0.003820332288742012
0.798204293847084 0.02642495691776281
0.4620032441616058 0.08647472143173218
0.16915831536054612 0.16379094958305362
0.039948998112231494 0.22995659708976746
0.0062064989749342206 0.2856708127260208
0.0006161076892749407 0.34041049838066106
3.746434756976669e-05 0.39913742482662196


==> figures/data_roc/learning_max_map_pfa_pos_rmse.txt <==
0.999923684000969 5.8512045834609685
0.997742400765419 5.848443598620501
0.9684859991073609 5.804799534164461
0.8089107078313827 5.507658602681488
0.47234261959791185 4.596368380285949
0.17342377111315727 3.147078933850794
0.04091673620045185 1.7443402019598528
0.006339055188000202 0.8073392522179772
0.0006250237510539591 0.3648335280814151
3.659904807136627e-05 0.2416352131413597


==> figures/data_roc/learning_max_map_roc.txt <==
0.999923684000969 5.829930305512043e-06
0.997742400765419 0.00020494103431700772
0.9684859991073609 0.003434948921203662
0.8089107078313827 0.02527287125587463
0.47234261959791185 0.08594973027706143
0.17342377111315727 0.16529846429824824
0.04091673620045185 0.23326490640640263
0.006339055188000202 0.29014282763004307
0.0006250237510539591 0.3459187686443329
3.659904807136627e-05 0.4054765093326569


==> figures/data_roc/learning_reconst_pfa_pos_rmse.txt <==
0.9999110621213912 5.795335126901055
0.9974646890163421 5.792334733300351
0.9663852745294571 5.746019918147669
0.8035200703144073 5.443131736920277
0.46805711030960084 4.536473400325988
0.17205636590719223 3.106164558049139
0.04062250375747681 1.7216718945080738
0.006315655782818794 0.8004560757522898
0.0006268637010362 0.36503858428482894
3.7619021650243664e-05 0.2432617365141456


==> figures/data_roc/learning_reconst_roc.txt <==
0.9999110621213912 6.410479545637671e-06
0.9974646890163421 0.00022460758686060345
0.9663852745294571 0.0036028248071670044
0.8035200703144073 0.025542506575584434
0.46805711030960084 0.0851123851537704
0.17205636590719223 0.1627234876155853
0.04062250375747681 0.2294100052118302
0.006315655782818794 0.2854603540897369
0.0006268637010362 0.34056051909923557
3.7619021650243664e-05 0.39951835453510287

